LED down the rabbit hole: exploring the potential of global attention for biomedical multi-document summarisation

In this paper we report on our submission to the Multidocument Summarisation for Literature Review (MSLR) shared task. Specifically, we adapt PRIMERA (Xiao et al., 2022) to the biomedical domain by placing global attention on important biomedical entities in several ways. We analyse the outputs of the 23 resulting models, and report patterns in the results related to the presence of additional global attention, number of training steps, and the input configuration.

==> reviews.txt <==
============================================================================
                            REVIEWER #1
============================================================================

Detailed Comments
---------------------------------------------------------------------------
This paper presents a focussed study of global attention for biomedical multi-document summarization. Specifically, the authors adopt PRIMERA and consider a few different domain-informed mechanisms to inform (global) attention patterns, e.g., highlighting biomedical entities (PICO elements). This an interesting set of experiments with a nice accompanying evaluation and discussion.
---------------------------------------------------------------------------



============================================================================
                            REVIEWER #2
============================================================================

Detailed Comments
---------------------------------------------------------------------------
This paper explores several fine-tuning strategies on the Cochrane subtask of the MSLR2022 shared challenge, using PRIMERA as the starting point. I particularly like that lots of space is used to discuss and interpret the results and commend the authors for doing a human evaluation. The paper is well-written with minor issues that could be easily addressed. I think the main drawback is the model's similarity to the existing LED baseline, but this also should be easy to address (see "# Meaningful Comparison" below). Another drawback is that some of the analysis is only mentioned in the text, without any data or examples being reported. I highlighted these cases below and suggest the authors add this information either to the main paper (space permitting) or the appendix.

I am recommending acceptance assuming the authors are able to address the bigger points below.

# Clarity

- "Appendixt" is misspelled on line 275

>> fixed

# Soundness / Correctness

- On lines 028-029 of the introduction, it is claimed that PRIMERA is the first model designed for multi-document summarization. I think this claim is overstated. The PRIMERA paper itself compares to several other models that evaluate on MDS datasets, like PEGASUS (https://arxiv.org/abs/1912.08777) on Multi-News. I think it would be more accurate just to say that PRIMERA represents a recent and competitive MDS model and makes sense as a starting point for your work.

>> fixed

# Meaningful Comparison

- On lines 073-074 the performance of the fine-tuned LinkBERT model is mentioned as "comparable". I am just a little unsure what it is being compared to. Would be helpful to give readers here a baseline so they know if performance is acceptable.

>> For Thinh
-> Comparable to the results reported in the LinkBERT paper. 
Fixed 

- BERTScore can vary depending on the settings used. Ideally, you should report its "hash code", maybe in a footer, appendix, or table caption. See the first bullet point here: https://github.com/Tiiiger/bert_score#practical-tips

>> For Yulia
Fixed

- Given the similarity of this approach to the existing LED baseline from (DeYoung et al., 20221), I think a short contributions section (e.g. in the introduction) highlighting the main differences (maybe as a bullet point list) would be very helpful for a reader.

>> For Yulia
Fixed


# Thoroughness

- On lines 039-041 it is mentioned that the results of the models not submitted to the leaderboard are available upon request. Why not make them available in the Appendix? (unless there are page limits I am unaware of that would preclude this). Unfortunately, requests for data of this kind often go unanswered (see: https://www.nature.com/articles/s41597-021-00981-0).

>> Upload as supplementary materials or put on GitHub together with the code?



- In section 2.1 the pre-processing steps are described. This is a good start, but given that these preprocessing steps can have a large impact on performance (and therefore confound attempts at reproducing your results), it would be great if you made available some code to reproduce the preprocessed dataset, e.g. as a script or notebook.

>> Release the code
Done


- In 5.1 there is a great discussion about how the different interventions lead to different styles of generated summaries (e.g. more or less extractive) even though the automated metrics look the same. It would be great to see a table or figure with some examples, just to give the reader a feel for what these differences look like (even if it went in the appendix).

>> For Yulia

---------------------------------------------------------------------------


Questions for Authors
---------------------------------------------------------------------------
Other comments that don't necessarily fit into the categories above

- In section 2.2, you describe a LinkBERT model you fine-tuned as a PICO tagger. Because this would be useful for future work on automatic literature summarization, I think it would be great (although, of course, not necessary) if you were to release this model publically, e.g. on the HuggingFace hub!

>> For Thinh
Done


- On a similar note, I don't see any links to a code repository. It would be great to make your code available publically so people can build on it and try and reproduce it. Bonus points if you upload your models to a hub like HuggingFace Transformers or otherwise make the pretrained models available.

>> Release the code
Done
---------------------------------------------------------------------------
